Should You Go Deeper? Optimizing Convolutional Neural Network Architectures without Training by Receptive Field Analysis

When optimizing convolutional neural networks (CNN) for a specific image-based task, specialists commonly overshoot the number of convolutional layers in their designs. By implication, these CNNs are unnecessarily resource intensive to train and deploy, with diminishing beneficial effects on the predictive performance. The features a convolutional layer can process are strictly limited by its receptive field. By layer-wise analyzing the size of the receptive fields, we can reliably predict sequences of layers that will not contribute qualitatively to the test accuracy in the given CNN architecture. Based on this analysis, we propose design strategies based on a so-called border layer. This layer allows to identify unproductive convolutional layers and hence to resolve these inefficiencies, optimize the explainability and the computational performance of CNNs. Since neither the strategies nor the analysis requires training of the actual model, these insights allow for a very efficient design process of CNN architectures, which might be automated in the future.

==> comments.txt <==
* in the introduction, quite some space is spent on explaining the idea of a receptive field, which might better fit
  into section II.C (size of the receptive field)

* The beginning of seciont IV. the general remarks on tail patterns and receptive field could be moved into the background section.
  Here it would suffice to say that 


* restructuring: one could make section V and VI to IV.C and IV.D, as they are essential more experiments exploring the effect of new types of architecture.



General remarks:
* try to avoid \vspace - publisher/typesetters don't like it ...
* bibtex: only use @Article for journal article
* bibliography: if available, reference the peer-reviewed resource (journal/conference proceedings) instead of the preprint (if not peer-reviewed yet, this may be explicitly indicated in the text)
